Application of the Modular Bayesian Approach for Inverse Uncertainty Quantification in Nuclear Thermal-Hydraulics Systems

In the framework of BEPU (Best Estimate plus Uncertainty) methodology, the uncertainties involved in the simulations must be quantified to prove that the investigated design is acceptable. The output uncertainties are usually calculated by propagating input uncertainties through the simulation model, which requires knowledge of the model input uncertainties. However, in some best-estimate Thermal-Hydraulics (TH) codes such as TRACE, the physical model parameters used in empirical correlations may have large uncertainties, which are unknown to the code users. Therefore, obtaining uncertainty distributions of those parameters becomes crucial if we want to study the predictive uncertainty or output sensitivity. In this study, we present a Modular Bayesian approach that considers the presence model discrepancy during Bayesian calibration. Several TRACE physical model parameters are selected as calibration parameters in this work. Model discrepancy, also referred to as model inadequacy or model bias, accounts for the inaccuracy in computer simulation caused by underlying missing/insufficient physics, numerical approximation errors, and other errors of a computer code, even if all its parameters are fixed at their "true" values. Model discrepancy always exists in computer models because they are reduced representations of the reality. The consideration of model discrepancy is important because it can help avoid the "overfitting" problem in Bayesian calibration. This paper uses a set of steady-state experimental data from PSBT benchmark and it mainly aims at: (1) quantifying the uncertainties of TRACE physical model parameters based on experiment data; (2) quantifying the uncertainties in TRACE outputs based on inversely quantified physical model parameters uncertainties.

==> elsarticle/manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



